Intergalactic globular clusters and the faint end of the galaxy number counts in A1656 (Coma)

The existence of an intergalactic globular cluster population in the Coma cluster of galaxies has been tested using surface-brightness fluctuations. The main result is that the intergalactic globular cluster surface density ($N_{\rm IGC}$) does not correlate with the distance to the center of Coma and hence with the environment. Furthermore, comparing these results with different Coma mass-distribution model predictions, it is suggested that $N_{\rm IGC}$ must in fact be zero all over Coma. On the other hand, the results for $N_{\rm IGC}$ and the faint end of the galaxy number counts (beyond $m_R=23.5$) are connected. So $N_{\rm IGC}=0$ settles the slope of this function, which turns out to be $\gamma=0.36\pm0.01$ down to $m_R=26.5$. The fact that $N_{\rm IGC}=0$ all over Coma suggests that globular clusters were formed only, or almost only, from protogalactic clouds. None, or perhaps very few, could have formed in isolated regions. It also seems inappropriate to advocate a relationship between intergalactic globular clusters and dark matter distributions, although it is true that the relationship could still exist but not be strong enough to have been detected. Finally, since our conclusion is that intergalactic globular clusters do not exist in Coma, accretion of intergalactic globular clusters might not be significant in galaxy formation and evolutionary processes in the Coma galaxies.

==> README.RESPONSE.txt <==
%auto-ignore
=======================================================================

TITLE:
   Intergalactic Globular Clusters and the Faint End of the Galaxy Number 
Counts in A1656 (Coma)

AUTHORS:
   A. Marin-Franch and A. Aparicio

REVIEW:
   Response to the referee's comments for the manuscript MS #56389

-----------------------------------------------------------------------

This is the response to the referee's comments for the paper MS #56389. 
All the problems addressed by the referee have been carefully analyzed
and an answer or discussion for each one is provided. For clearity, the
referee comments are listed below, each one followed by our response. 
Referee comments are marked by "REF" and our answer by "ANSW".

Response to the referee's comments:

=======================================================================

1) REF:

Section 1, Paragraph 1:  the use of the shorthad "XC" for 
"galaxy cluster" is contrived and (to this writer) a little
distracting, although I agree that there is no simple alternative.  
Moreover, the reference to Table 1, which explains the notation, 
is oddly placed right at the end of Section 1, after all but one 
of the symbols has been introduced.  It should be brought forward.

ANSW:

Following the referee's suggestion, Table 1 has been placed in the 
first paragraph of Section 1. Moreover, the shorthad "XC", which
seems to be distracting, has been replaced by its complete 
meaning, "galaxy cluster".

=======================================================================

2) REF:

 Section 1, Paragraph 3:  it is remarked that "...a tiny number of
IGCs is expected."  The word "tiny" seems surprisingly strong: to this
reader, it seems to imply that there is no realistic hope of a detection 
at all.  It might help to be quantitative here, or use a less pessimistic 
turn of phrase.

ANSW:

"Tiny" has been replaced by "small", a less pessimistic turn of phrase.

=======================================================================

3) REF:

 Section 1, Paragraph 4:  The third formation scenario is described as 
"..[model] c) accretion of smaller objects (such as IGCs)"  I believe that 
the range of models to be described here is as follows:
        (a) monolithic dissipative collapse, perhaps with bursts
        (b) mergers beteen large gaseous disks, as in Ashman & Zepf
        (c) accretion of samll Dwarf Spheroidal-like galaxies, as in
                a Searle & Zinn picture.
In other words, in "c" the "smaller objects" being accreted are not
themselves IGCs, but may contain small GC systems themselves.  

ANSW:

We agree with the referee, but after a new reading of the paragraph, we
have decided to exclude the formation scenarios of giant ellipticals from the
Section 1. We think this introduction is not necessary because accretion of
IGCs (if such a thing does occurs) affects mainly to the GCS of the galaxy,
and it occurs after the galaxy has been formed.

=======================================================================

4) REF:

 Section 1, Paragraph 8 (beginning with "Even though...").  The remark 
is made that the existence of IGCs is "frequently accepted" although there
is little evidence to this effect.  I am not persuaded that this is ths
case, or indeed that the authors mean exactly what the words say.  A
better wording might be "..the existence of IGCs is often assumed..".
"Accepted" seems ot suggest that a case has been made, with evidence, and
found persuaded.  A working assumption in some context is quite another
matter.

ANSW:

Done, "frequently accepted" has been replaced by "often assumed". The referee 
was right: that better express what we mean.

=======================================================================

5) REF:

 Section 1, Paragraph 9: this breif paragraph seems strangely out of place
int he midst of general introductory discussions.  It really is not needed 
until Section 4 at the earliest.

ANSW:

True, this paragraph has been moved to the Paragraph 3 of Section 4.1.

=======================================================================

6) REF:

 Section 2, paragraph 3, we find the construction "If the intergalactic
medium is being analyzed,..."  This immediately brings to mind the smoothly  
distributed [gaseous] IGM, rather than a discrete distribution of 
intergalactic clusters.  It should be rewritten as "If a population of 
intergalactic clusters is being analyzed, ..."

ANSW:

We agree. "If the intergalactic medium is being analyzed,..." has been
replaced by "If a population of intergalactic clusters is being 
analyzed, ..."

=======================================================================

7) REF:

 Section 2, paragraph 5:  again there is an awkward wording here: "...in
order to measure IGC abundances..."  This brings to mind chemical 
composition.  What is wanted is soemthing like "... in order to determine
the surface number density of intergalactic clusters..."

ANSW:

That is also right. "...in order to measure IGC abundances..." has been
replaced by "... in order to determine the surface number density of
intergalactic clusters..."

=======================================================================

8) REF:

 Section 3.1: With reference to their Figure 1, and using Bahcall & 
Soneira models, the authors derive e a value for the variance of the 
signal attributable to star counts, and assume moreover that it is 
uniform over the entire Coma cluster.  While the signal is admittedly 
small at these faint levels and high galactic latitudes, and while 
the associated variance not a dominant source of uncertainty, it strikes 
me as extraordinary that this prediction from a model is treated as 
effectively error-free thereafter.  What, I wonder, would be the effects
of propagating a 10% error in this quantity throught he subsequent
calculations?  (Inspection of column 4 of Table 3 suggests that this
might be fairly consequential.)  What, indeed, are the sorts of 
uncertainties which Bahcall & Soneira ascribed to the very model 
appealed to here?

ANSW:

First of all, we think that when the referee mentions Table 3 ("Mean
surface number density of IGCs in Coma") he refers to Table 2 ("IGCs 
in the environments of the 16 Coma galaxies").

We agree with the referee's comment that an uncertainty must be considered
for the star counts predicted by the Bahcall & Soneira models. In this
sense, we have assumed a 10% uncertainty in the predicted star counts, as
suggested by the referee. This implies a 10% uncertainty in the variance of
the signal attributable to foreground stars, and it has been included in
Section 3.1. This error has been added in quadrature in column 5 of Table 2,
but its contribution is found to be negligible when compared with the two
main sources of uncertainty: P_0 and \sigma^2_{BG}.  Column 5 data has not
been modified by the addition of the new uncertainty.

=======================================================================

9) REF:

 Section 3.3 Paragraph 1:  I agree that if the globular cluster
luminosity function is strictly universal, then the adoption of some
constant "phi" (LF) over all galaxies will introduce only a scaling 
difference if the "phi" used is incorrect, and in this sense there 
is no need or way to propagate a meaningful random error through the 
exercise.  On the other hand, it is very troubling that the entries 
in column 6 of Table 3 are so strikingly quantized:  Ten galaxies 
have values of (sigma-squared upon N_IGC) which are precisely 0.067; 
another seven fields (including the four blank fields) lie at 0.059-0.060; 
and three more lie at 0.045-0.046.  The derived entries in Column 5 seem to 
have the "cosmic scatter" which one associates with the imprecision of 
such an exercise, but these numbers are then multiplied by the aforementioned
entries in column 6, which must be the product of some very general
binning or smoothing in Paper I, from which the values are drawn.  The
numbers in the final column, derived in this way, provide the evidence 
upon which the scientific conclusions are based, but it is not clear to 
this reader that the numbers have the precision ascribed to them.  What 
does it mean to find that the different galaxies and fields display this 
remarkable quantization in the ratios tabulated in Column 6? 
        Moreover, closer examination reveals that there are actual 
numerical inconsistencies in Table 3.  The entries of the third-last
column, for instance, should be exactly reproduced through a multiplication
of the entries in the last two columns.  They are not:  treated in this
way, the first three rows yield derived values of 0.00697, 0.00442, and 
0.00147, each of which is smaller by about 10% than the values listed in 
column 5.  The size and sense of this error seems to persist throughout 
the tabulation.

ANSW:

Column 6 of Table 2 numbers (extracted from Marin-Franch & Aparicio 2002)
depend on the globular cluster luminosity function (phi) and on the
photometric calibration. As phi has been assumed to be universal, the only
variable that affects Column 6 entries is the photometric
calibration. Observations of the studied regions where done with the Wide
Field Camera (WFC) mounted on the Isaac Newton Telescope. This camera
consists of a 4 chips CCD mosaic, and each one has its own photometric
calibration constant. Column 6 numbers seem to be quantizyed because all the
galaxies that were observed in the same exposure and the same chip have the
same photometric calibration constant, and hence, the same entry in Column
6. For example, the first 8 galaxies are located in the central region of
Coma and they all have been observed with the same chip of the CCD.

The reason why numbers in column 7 seem wrong is that there is a change in
the scale (from pixels to arcsec). The referee's doubts indicate that this
change is not clear at all. Now we have explicitely mentioned it in the text
(first paragraph of Section 3.3).

=======================================================================

Coments:

We find the referee's report very useful and we think the paper has been
improved after his/her comments. The revised version is more consistent in
the error analysis and it now clearer. We want to thank him/her for his/her
review.

The Discussion and Conclussions presented in Section 4 have not been modified 
because the data results have not been changed respect to the first version. 
The only modification we have done in Section 4.2 is that paragraph 4 has 
been rewriten, following referee's comments.


==> README.txt <==
%auto-ignore
This is the revised version of the manuscript MS #56389

TITLE:
   Intergalactic Globular Clusters and the Faint End of the Galaxy Number 
Counts in A1656 (Coma)

AUTHORS:
   A. Marin-Franch and A. Aparicio


Contact person:

Antonio Marín-Franch
Intituto de Astrofísica de Canarias (IAC)
C/. Vía Láctea s/n. 
E-38205 La Laguna, Tenerife, Spain
Tel.: +34 922 605287
Fax: +34 922 605210
e-mail: amarin@ll.iac.es

List of files 

ms.tex                 (text)
f1.eps               (figures) 
f2.eps
f3.eps
f4.eps
f5.eps

